Search for Higgs boson decays into a pair of light bosons in the $bb\mu\mu$ final state in $pp$ collision at $\sqrt{s} = $13 TeV with the ATLAS detector

A search for decays of the Higgs boson into a pair of new spin-zero particles, $H \to aa$, where the $a$-bosons decay into a $b$-quark pair and muon pair, is presented. The search uses 36.1 fb$^{-1}$ of proton-proton collision data at $\sqrt{s}=13$ TeV recorded by the ATLAS experiment at the LHC in 2015 and 2016. No significant deviation from the Standard Model prediction is observed. Upper limits at 95% confidence level are placed on the branching ratio $(\sigma_H / \sigma_{SM}) \times B(H\to aa\to bb\mu\mu)$, ranging from $2\times 10^{-4}$ to $10^{-3}$ in the $a$-boson mass range of 20-60 GeV. Model-independent limits are set on the visible production cross-section times the branching ratio to the $bb\mu\mu$ final state for new physics, $\sigma_{vis}(X) \times B(X\to bb\mu\mu)$, ranging from 0.1 fb to 0.73 fb for $m_{\mu\mu}$ between 18 and 62 GeV.

==> Metadata.txt <==
Title: Search for Higgs boson decays into a pair of light bosons
in the $bb\mu\mu$ final state in $pp$ collision at $\sqrt{s} = $13 TeV with the ATLAS detector

Abstract: A search for decays of the Higgs boson into
a pair of new spin-zero particles, $H \to aa$,  where the $a$-bosons
decay into a $b$-quark pair and muon pair, is presented.
The search uses 36.1 fb$^{-1}$ of proton--proton collision data at $\sqrt{s}=13$ TeV recorded by the ATLAS
experiment at the LHC in 2015 and 2016.  No significant deviation from the
Standard Model prediction is observed.  Upper limits at  95\%
confidence level are placed on the
branching ratio $(\sigma_H / \sigma_{SM}) \times B(H\to aa\to bb\mu\mu)$, ranging
from $1.2\times 10^{-4}$ to $8.4 \times 10^{-4}$ in the $a$-boson mass range of 20--60 GeV.
Model-independent limits are set on the visible production cross-section
times the branching ratio to the
$bb\mu\mu$ final state for new physics, $\sigma_{vis}(X) \times
B(X\to bb\mu\mu)$, ranging from 0.1 fb to 0.73 fb for
$m_{\mu\mu}$ between 18 and 62 GeV.

Comments: 36 pages in total, author list starting page 20, 6 figures, 2 tables, submitted to Phys. Lett. B. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2016-03/.

Report number: CERN-EP-2018-153

Keywords: Exotic Higgs decays; light resonances; 2HDM

